Gyrokinetic Simulations for Spherical Tokamak Divertor Design

Nuclear fusion is an attractive source of energy because the fuel is abundant and it produces low levels of carbon emissions. The tokamak, which confines a plasma using magnetic fields, is the most mature nuclear fusion reactor concept. Maximizing energy confinement by minimizing turbulent heat loss while also minimizing damage to the reactor is essential for producing efficient, commercially viable fusion reactors. Heat exhaust methods used in the scrape-off layer (SOL) of the tokamak greatly influence performance. Conventional heat exhaust methods focus on minimizing reactor damage rather than maximizing confinement. The low-recycling regime, a newer approach, focuses on maximizing energy confinement. Studying the low-recycling regime, which features a high temperature and low density SOL, requires new modeling tools. We have developed the gyrokinetic code Gkeyll into an appropriate tool, and we use it to demonstrate the viability of the low-recycling regime with simulations of the Spherical Tokamak for Energy Production (STEP). Our work addresses several key issues with low recycling. Our simulation results indicate that a high SOL temperature and low SOL density could be achieved without using a lithium divertor plate. This is an important step because lithium divertor plates evaporate when exposed to large heat fluxes, which lowers the SOL temperature, counteracting the desired regime. Our simulation results also indicate that kinetic effects can lower the peak heat flux on the divertor plate, which would improve reactor survivability, and confine sputtered impurities to the divertor region, which would prevent core contamination and performance degradation.

==> README.txt <==
Hello! Congratulations on making it this far.

To use this template, you will need to select one of the following documents as the main document for LaTeX to compile, whichever is appropriate for your ETD:

* dissertation.tex
* masterreport.tex
* masterthesis.tex
* treatise.tex

Once you've selected that, generate a PDF for more information about this template. =)

Note: you may change the type of document (and specific degree!) using commands (see the Introduction), but these files are ready for editing for each main type of ETD.

In the template, `structural/about.tex` includes information about your name, title, and committee. `structural/body.tex` is all the content (including some auto-generated pages). `structural/preamble.tex` contains some setup. Feel free to consolidate these documents into one file -- they are separated to simplify updating this template.

As of Spring 2023, you may find it easiest to use pdfLaTeX to generate the PDF file. The template includes some instructions on how to use it so that the formatting is correct. As always, be sure to check with the Graduate School for any formatting requirements. This template includes all current page/section types, which may not be needed for your ETD. For example, my ETD did not include: epigraph, preface, illustrations, maps, slides, vita, or glossary.

Congratulations on your academic journey so far and good luck! ~Evan Ott, Statistics PhD '22.

==> XptPaperJpp/figures/hl2a/highres/README.txt <==
4x cells in parallel direction

